Optimising gravitational waves follow-up using galaxies stellar mass

We present a new strategy to optimise the electromagnetic follow-up of gravitational wave triggers. This method is based on the widely used galaxy targeting approach where we add the stellar mass of galaxies in order to prioritise the more massive galaxies. We crossmatched the GLADE galaxy catalog with the AllWISE catalog up to 400Mpc with an efficiency of $\sim$93\%, and derived stellar masses using a stellar-to-mass ratio using the WISE1 band luminosity. We developed a new grade to rank galaxies combining their 3D localisation probability associated to the gravitational wave event with the new stellar mass information. The efficiency of this new approach is illustrated with the GW170817 event, which shows that its host galaxy, NGC4993, is ranked at the first place using this new method. The catalog, named Mangrove, is publicly available and the ranking of galaxies is automatically provided through a dedicated web site for each gravitational wave event.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> catalog_Sloc.csv <==
id, RAJ2000, DEJ2000, Sloc, S, Dist, z, GWGC, PGC, HyperLEDA, 2MASS, SDSS
1, 196.27055, -22.38395, 6.03821e-02, nan, 33.7124, 0.0171, ESO575-053, 45241, ESO575-053, 13050493-2223022, ---
2, 196.87900, -23.17047, 5.88121e-02, nan, 38.0388, 0.0094, PGC803966, 803966, PGC803966, ---, ---
3, 194.25600, -17.39046, 5.87772e-02, nan, 25.9418, 0.0060, ---, -2147483648, WINGSJ125701.38-172325.2, ---, ---
4, 197.13500, -23.34725, 4.70365e-02, nan, 43.1505, 0.0103, ESO508-014, 45550, ESO508-014, ---, ---
5, 197.44878, -23.38383, 4.64672e-02, nan, 39.3549, 0.0123, NGC4993, 45657, NGC4993, 13094770-2323017, ---
6, 197.17700, -23.77574, 4.63559e-02, nan, 36.5540, 0.0091, PGC797164, 797164, PGC797164, ---, ---
7, 196.71900, -22.84175, 4.51543e-02, nan, 30.5143, 0.0079, ESO508-004, 45404, ESO508-004, ---, ---
8, 197.01800, -23.79684, 4.02701e-02, nan, 41.0586, 0.0079, IC4197, 45514, IC4197, 13080432-2347486, ---
9, 197.46600, -24.23937, 3.97337e-02, nan, 39.4723, 0.0089, ESO508-019, 45666, ESO508-019, ---, ---
10, 197.69141, -23.86573, 3.84564e-02, nan, 38.7294, 0.0141, ---, -2147483648, ---, 13104593-2351566, ---
11, 196.89200, -23.81517, 3.69150e-02, nan, 41.1238, 0.0099, ---, -2147483648, 796755, ---, ---
12, 196.77490, -23.67704, 3.64491e-02, nan, 40.4935, 0.0135, NGC4968, 45426, NGC4968, 13070597-2340373, ---
13, 197.32400, -24.38207, 3.38179e-02, nan, 35.4951, 0.0088, 6dFJ1309178-242256, 4075681, 6dFJ1309178-242256, ---, ---
14, 196.90724, -23.57892, 3.33892e-02, nan, 45.1917, 0.0129, ESO508-010, 45475, ESO508-010, 13073773-2334441, ---
15, 196.06300, -22.88120, 3.13503e-02, nan, 36.5583, 0.0091, PGC169663, 169663, PGC169663, ---, ---
16, 196.73547, -23.91707, 2.69776e-02, nan, 40.6674, 0.0126, IC4180, 45408, IC4180, 13065651-2355014, ---
17, 193.70600, -16.05220, 2.39617e-02, nan, 47.3870, 0.0107, PGC043966, 43966, PGC043966, ---, ---
18, 196.34800, -23.52258, 2.08401e-02, nan, 37.1747, 0.0092, PGC799951, 799951, PGC799951, ---, ---
19, 194.25600, -17.39046, 2.06229e-02, nan, 20.2129, 0.0058, WINGSJ125701.40-172325.3, 4692149, ---, ---, ---
20, 197.32900, -24.38456, 1.96171e-02, nan, 28.9902, 0.0078, ESO508-015, 45611, ESO508-015, ---, ---
21, 197.69100, -23.86562, 1.90999e-02, nan, 29.0638, 0.0078, ESO508-024, 45738, ESO508-024, ---, ---
22, 193.99866, -19.26899, 1.89558e-02, nan, 39.9502, 0.0097, ESO575-029, 44097, ESO575-029, 12555967-1916083, ---
23, 196.35400, -23.50250, 1.71571e-02, nan, 42.3545, 0.0101, PGC169670, 169670, PGC169670, ---, ---
24, 198.19500, -25.98664, 1.69892e-02, nan, 39.1942, 0.0096, PGC772879, 772879, PGC772879, ---, ---
25, 196.89064, -24.00861, 1.69373e-02, nan, 47.0733, 0.0103, NGC4970, 45466, NGC4970, 13073375-2400309, ---
26, 194.25600, -17.39046, 1.50326e-02, nan, 18.8670, 0.0058, WINGSJ125701.40-172325.3, 4692149, ---, ---, ---
27, 194.36626, -19.69130, 1.08460e-02, nan, 48.8732, 0.0117, NGC4830, 44313, NGC4830, 12572790-1941286, ---
28, 193.10700, -15.51722, 1.04890e-02, nan, 50.9011, 0.0117, PGC043664, 43664, PGC043664, ---, ---
29, 197.06400, -21.00158, 1.04160e-02, nan, 31.4456, 0.0080, ESO575-061, 45524, ESO575-061, ---, ---
30, 193.83500, -17.09650, 9.19127e-03, nan, 53.8781, 0.0126, PGC044023, 44023, PGC044023, ---, ---
31, 194.38632, -19.70018, 7.67105e-03, nan, 50.7048, 0.0116, PGC044312, 44312, PGC044312, 12573271-1942006, ---
32, 194.69029, -17.54289, 7.17923e-03, nan, 53.7558, 0.0126, PGC044500, 44500, PGC044500, 12584567-1732343, ---
33, 193.83037, -14.94982, 6.43998e-03, nan, 43.1418, 0.0100, PGC044021, 44021, PGC044021, 12551928-1456593, ---
34, 199.09679, -26.56155, 6.27253e-03, nan, 47.9273, 0.0203, ESO508-033, 46199, ESO508-033, 13162322-2633415, ---
35, 193.07300, -15.51512, 6.03808e-03, nan, 53.1139, 0.0123, WINGSJ125217.42-153054.2, 4692058, WINGSJ125217.42-153054.2, ---, ---
36, 193.10500, -16.47703, 5.17207e-03, nan, 54.0833, 0.0126, ABELL_1644:[D80]141, 4590536, ABELL_1644:[D80]141, ---, ---
37, 196.93700, -22.85784, 4.50729e-03, nan, 19.1473, 0.0062, ESO508-011, 45487, ESO508-011, ---, ---
38, 194.64300, -16.80437, 4.25408e-03, nan, 52.4590, 0.0122, PGC044478, 44478, PGC044478, ---, ---
39, 192.24857, -14.39923, 3.87394e-03, nan, 51.8873, 0.0115, IC3799, 43313, IC3799, 12485965-1423572, ---
40, 196.90701, -23.93836, 3.63692e-03, nan, 55.8615, 0.0129, PGC183552, 183552, PGC183552, 13073768-2356181, ---
41, 196.60005, -24.16401, 2.92672e-03, nan, 53.4719, 0.0122, ESO508-003, 45369, ESO508-003, 13062401-2409504, ---
42, 193.36346, -17.00549, 2.87902e-03, nan, 56.5696, 0.0127, NGC4763, 43792, NGC4763, 12532723-1700197, ---
43, 194.25227, -17.32041, 2.73866e-03, nan, 57.8989, 0.0138, PGC044234, 44234, PGC044234, 12570054-1719134, ---
44, 196.78200, -24.11136, 2.59201e-03, nan, 19.0395, 0.0063, ESO508-007, 45429, ESO508-007, ---, ---
45, 193.62028, -16.35081, 2.58259e-03, nan, 57.3566, 0.0120, PGC043908, 43908, PGC043908, 12542886-1621029, ---
46, 194.26100, -19.51809, 2.11516e-03, nan, 55.8222, 0.0131, ESO575-035, 44232, ESO575-035, ---, ---
47, 192.51955, -14.73349, 1.78858e-03, nan, 55.6255, 0.0124, PGC043424, 43424, PGC043424, 12500469-1444005, ---
48, 192.82736, -14.57357, 1.60998e-03, nan, 55.4420, 0.0120, IC3831, 43536, IC3831, 12511856-1434248, ---
49, 192.75200, -15.68029, 1.53444e-03, nan, 57.2998, 0.0135, PGC043505, 43505, PGC043505, ---, ---
50, 193.21925, -15.41329, 1.48433e-03, nan, 57.4178, 0.0117, NGC4756, 43725, NGC4756, 12525262-1524478, ---
51, 192.34400, -13.35449, 1.44379e-03, nan, 51.8087, 0.0119, PGC043344, 43344, PGC043344, ---, ---
52, 193.21900, -15.40746, 1.40204e-03, nan, 57.5927, 0.0136, WINGSJ125252.62-152426.5, 4692075, WINGSJ125252.62-152426.5, ---, ---
53, 197.49900, -23.71435, 1.31348e-03, nan, 60.5461, 0.0143, ESO508-020, 45674, ESO508-020, ---, ---
54, 193.22700, -15.46851, 1.27504e-03, nan, 58.0869, 0.0138, PGC910856, 910856, PGC910856, ---, ---
55, 192.95400, -15.65969, 1.24596e-03, nan, 58.4369, 0.0138, PGC908166, 908166, PGC908166, ---, ---
56, 193.42630, -15.28216, 1.19345e-03, nan, 56.9456, 0.0221, PGC043823, 43823, PGC043823, 12534231-1516557, ---
57, 198.57393, -26.58268, 1.01580e-03, nan, 58.1613, 0.0204, PGC046026, 46026, PGC046026, 13141774-2634576, ---
58, 192.72300, -14.33199, 9.28843e-04, nan, 56.6002, 0.0133, NGC4724, 43494, NGC4724, ---, ---
59, 192.15600, -13.18070, 6.58295e-04, nan, 54.6425, 0.0128, PGC170205, 170205, PGC170205, ---, ---
60, 193.61255, -14.70220, 5.50106e-04, nan, 55.6649, 0.0173, PGC043913, 43913, PGC043913, 12542701-1442079, ---
61, 192.60551, -13.46608, 2.58351e-04, nan, 56.7707, 0.0134, PGC937614, 937614, PGC937614, 12502532-1327578, ---
62, 191.22200, -13.07167, 2.55642e-04, nan, 56.6920, 0.0132, PGC943386, 943386, PGC943386, ---, ---
63, 194.78000, -20.97525, 2.39005e-04, nan, 61.9298, 0.0148, ESO575-041, 44548, ESO575-041, ---, ---
64, 192.34349, -13.35451, 2.19264e-04, nan, 58.2663, 0.0256, ---, -2147483648, ---, 12492243-1321162, ---
65, 191.17200, -13.13589, 2.03742e-04, nan, 57.4222, 0.0134, PGC942354, 942354, PGC942354, ---, ---


==> catalog_Smass_addition.csv <==
id, RAJ2000, DEJ2000, Smass, S, Dist, z, GWGC, PGC, HyperLEDA, 2MASS, SDSS, stellarmass
1,197.44878,-23.38383,0.118793, nan,39.3549,0.0123, NGC4993,45657, NGC4993, 13094770-2323017, --,10.3348734188311
2,197.018,-23.79684,0.0999567, nan,41.0586,0.0079, IC4197,45514, IC4197, 13080432-2347486, --,10.3188835707679
3,196.7749,-23.67704,0.09401, nan,40.4935,0.0135, NGC4968,45426, NGC4968, 13070597-2340373, --,10.3396457062711
4,196.89064,-24.00861,0.0664813, nan,47.0733,0.0103, NGC4970,45466, NGC4970, 13073375-2400309, --,10.5564232308461
5,196.73547,-23.91707,0.0605459, nan,40.6674,0.0126, IC4180,45408, IC4180, 13065651-2355014, --,10.2633672051557
6,196.27055,-22.38395,0.0441617, nan,33.7124,0.0171, ESO575-053,45241, ESO575-053, 13050493-2223022, --,9.38605515384303
7,194.36626,-19.6913,0.0422818, nan,48.8732,0.0117, NGC4830,44313, NGC4830, 12572790-1941286, --,10.5530160879035
8,196.90724,-23.57892,0.031846, nan,45.1917,0.0129, ESO508-010,45475, ESO508-010, 13073773-2334441, --,9.67859311468551
9,196.879,-23.17047,0.029842, nan,38.0388,0.0094, PGC803966,803966, PGC803966, --, --,7.89172804782469
10,194.256,-17.39046,0.0293886, nan,25.9418,0.006, --, --, WINGSJ125701.38-172325.2, --, --, --
11,197.177,-23.77574,0.0268516, nan,36.554,0.0091, PGC797164,797164, PGC797164, --, --,8.92074373421275
12,197.69141,-23.86573,0.0258014, nan,38.7294,0.0141, --, --, --, 13104593-2351566, --,9.25455555616691
13,197.135,-23.34725,0.0255767, nan,43.1505,0.0103, ESO508-014,45550, ESO508-014, --, --,8.66284701941374
14,197.466,-24.23937,0.0242167, nan,39.4723,0.0089, ESO508-019,45666, ESO508-019, --, --,9.06105871548448
15,196.719,-22.84175,0.0225772, nan,30.5143,0.0079, ESO508-004,45404, ESO508-004, --, --, --
16,196.892,-23.81517,0.0188244, nan,41.1238,0.0099, --, --,796755, --, --,8.019062035716
17,197.324,-24.38207,0.0173441, nan,35.4951,0.0088, 6dFJ1309178-242256,4075681, 6dFJ1309178-242256, --, --,8.13121164058736
18,196.063,-22.8812,0.0161779, nan,36.5583,0.0091, PGC169663,169663, PGC169663, --, --,8.22684686456111
19,193.107,-15.51722,0.0138132, nan,50.9011,0.0117, PGC043664,43664, PGC043664, --, --,9.93392950889664
20,193.706,-16.0522,0.0129589, nan,47.387,0.0107, PGC043966,43966, PGC043966, --, --,8.63259249759529
21,193.99866,-19.26899,0.0112042, nan,39.9502,0.0097, ESO575-029,44097, ESO575-029, 12555967-1916083, --,8.98111369361739
22,199.09679,-26.56155,0.0110748, nan,47.9273,0.0203, ESO508-033,46199, ESO508-033, 13162322-2633415, --,10.1240409922469
23,196.348,-23.52258,0.0108187, nan,37.1747,0.0092, PGC799951,799951, PGC799951, --, --,8.30337004252553
24,194.256,-17.39046,0.0103114, nan,20.2129,0.0058, WINGSJ125701.40-172325.3,4692149, --, --, --, --
25,197.329,-24.38456,0.0099343, nan,28.9902,0.0078, ESO508-015,45611, ESO508-015, --, --,7.82857856892075
26,197.691,-23.86562,0.00954996, nan,29.0638,0.0078, ESO508-024,45738, ESO508-024, --, --, --
27,193.36346,-17.00549,0.00910854, nan,56.5696,0.0127, NGC4763,43792, NGC4763, 12532723-1700197, --,10.4472413983699
28,196.354,-23.5025,0.00907761, nan,42.3545,0.0101, PGC169670,169670, PGC169670, --, --,8.48547315377663
29,198.195,-25.98664,0.00862866, nan,39.1942,0.0096, PGC772879,772879, PGC772879, --, --,7.91891823826104
30,192.51955,-14.73349,0.00756523, nan,55.6255,0.0124, PGC043424,43424, PGC043424, 12500469-1444005, --,10.5934233045044
31,194.256,-17.39046,0.00752874, nan,18.867,0.0058, WINGSJ125701.40-172325.3,4692149, --, --, --,6.93948038461142
32,192.82736,-14.57357,0.00579874, nan,55.442,0.012, IC3831,43536, IC3831, 12511856-1434248, --,10.5133526764925
33,194.38632,-19.70018,0.00546663, nan,50.7048,0.0116, PGC044312,44312, PGC044312, 12573271-1942006, --,9.34937305274359
34,197.064,-21.00158,0.00536897, nan,31.4456,0.008, ESO575-061,45524, ESO575-061, --, --,8.2107958627495
35,193.835,-17.0965,0.00509101, nan,53.8781,0.0126, PGC044023,44023, PGC044023, --, --,8.75329886412071
36,193.21925,-15.41329,0.00506285, nan,57.4178,0.0117, NGC4756,43725, NGC4756, 12525262-1524478, --,10.4857681970622
37,193.83037,-14.94982,0.00429995, nan,43.1418,0.01, PGC044021,44021, PGC044021, 12551928-1456593, --,9.24627184911925
38,194.69029,-17.54289,0.00406963, nan,53.7558,0.0126, PGC044500,44500, PGC044500, 12584567-1732343, --,8.84692525972899
39,192.24857,-14.39923,0.00383632, nan,51.8873,0.0115, IC3799,43313, IC3799, 12485965-1423572, --,9.71219644395742
40,193.073,-15.51512,0.00319705, nan,53.1139,0.0123, WINGSJ125217.42-153054.2,4692058, WINGSJ125217.42-153054.2, --, --,8.49129103673085
41,192.723,-14.33199,0.00281897, nan,56.6002,0.0133, NGC4724,43494, NGC4724, --, --,10.4257111225579
42,193.62028,-16.35081,0.00281869, nan,57.3566,0.012, PGC043908,43908, PGC043908, 12542886-1621029, --,9.7936416200766
43,193.105,-16.47703,0.00258604, nan,54.0833,0.0126, ABELL_1644:[D80]141,4590536, ABELL_1644:[D80]141, --, --, --
44,196.937,-22.85784,0.00235049, nan,19.1473,0.0062, ESO508-011,45487, ESO508-011, --, --,8.35389149874906
45,196.90701,-23.93836,0.00231015, nan,55.8615,0.0129, PGC183552,183552, PGC183552, 13073768-2356181, --,9.15270049802657
46,194.643,-16.80437,0.00228092, nan,52.459,0.0122, PGC044478,44478, PGC044478, --, --,8.58011555769287
47,196.60005,-24.16401,0.00221735, nan,53.4719,0.0122, ESO508-003,45369, ESO508-003, 13062401-2409504, --,9.43272664676554
48,194.25227,-17.32041,0.00214702, nan,57.8989,0.0138, PGC044234,44234, PGC044234, 12570054-1719134, --,9.47501494423438
49,198.57393,-26.58268,0.00190751, nan,58.1613,0.0204, PGC046026,46026, PGC046026, 13141774-2634576, --,10.1609428929126
50,193.4263,-15.28216,0.00130475, nan,56.9456,0.0221, PGC043823,43823, PGC043823, 12534231-1516557, --,9.79499510900238
51,194.261,-19.51809,0.0012984, nan,55.8222,0.0131, ESO575-035,44232, ESO575-035, --, --,9.07808869124221
52,196.782,-24.11136,0.00129601, nan,19.0395,0.0063, ESO508-007,45429, ESO508-007, --, --, --
53,192.752,-15.68029,0.000921884, nan,57.2998,0.0135, PGC043505,43505, PGC043505, --, --,9.02518035914778
54,192.344,-13.35449,0.000721893, nan,51.8087,0.0119, PGC043344,43344, PGC043344, --, --, --
55,193.227,-15.46851,0.000716079, nan,58.0869,0.0138, PGC910856,910856, PGC910856, --, --,8.81143173953358
56,192.954,-15.65969,0.000701978, nan,58.4369,0.0138, PGC908166,908166, PGC908166, --, --,8.82384859872587
57,193.219,-15.40746,0.000701018, nan,57.5927,0.0136, WINGSJ125252.62-152426.5,4692075, WINGSJ125252.62-152426.5, --, --, --
58,197.499,-23.71435,0.000656742, nan,60.5461,0.0143, ESO508-020,45674, ESO508-020, --, --, --
59,193.61255,-14.7022,0.000565815, nan,55.6649,0.0173, PGC043913,43913, PGC043913, 12542701-1442079, --,9.74483723086966
60,192.156,-13.1807,0.000329147, nan,54.6425,0.0128, PGC170205,170205, PGC170205, --, --, --
61,192.34349,-13.35451,0.000264846, nan,58.2663,0.0256, --, --, --, 12492243-1321162, --,9.87170921350646
62,192.60551,-13.46608,0.00024623, nan,56.7707,0.0134, PGC937614,937614, PGC937614, 12502532-1327578, --,9.67792360987865
63,191.222,-13.07167,0.000142633, nan,56.692,0.0132, PGC943386,943386, PGC943386, --, --,8.78471880329167
64,194.78,-20.97525,0.000139352, nan,61.9298,0.0148, ESO575-041,44548, ESO575-041, --, --,8.94107348704159
65,191.172,-13.13589,0.000113641, nan,57.4222,0.0134, PGC942354,942354, PGC942354, --, --,8.78343434409074


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
